Optimizing Intra-Container Communication with Memory Protection Keys: A Novel Approach to Secure and Efficient Microservice Interaction

In modern cloud-native applications, microservices are commonly deployed in containerized environments to ensure scalability and flexibility. However, inter-process communication (IPC) between co-located microservices often suffers from significant overhead, especially when traditional networking protocols are employed within containers. This paper introduces a novel approach, MPKLink, leveraging Intel Memory Protection Keys (MPK) to enhance intra-container communication efficiency while ensuring security. By utilizing shared memory with MPK-based access control, we eliminate unnecessary networking latencies, leading to reduced resource consumption and faster response times. We present a comprehensive evaluation of MPKLink, demonstrating its superior performance over conventional methods such as REST and gRPC within microservice architectures. Furthermore, we explore the integration of this approach with existing container orchestration platforms, showcasing its seamless adoption in real-world deployment scenarios. This work provides a transformative solution for developers looking to optimize communication in microservices while maintaining the integrity and security of containerized applications.

==> mpk-thread.txt <==
100 0.0020318031311035156
1000 0.0026922225952148438
10000 0.0036432743072509766
100000 0.015362262725830078
1000000 0.1837446689605713
10000000 1.4053044319152832
100000000 14.425327062606812


==> os-pipe.txt <==
100 0.22756600379943848
1000 0.22034907341003418
10000 0.20914196968078613
100000 0.2239999771118164
1000000 0.27016401290893555


==> shared-memory.txt <==
100 0.1800382137298584
1000 0.18219304084777832
10000 0.1801142692565918


==> unix-domain-sockets.txt <==
100 0.21654915809631348
1000 0.20931029319763184
10000 0.21619796752929688
100000 0.2271590232849121
1000000 0.2604668140411377

